A Unified Evaluation Framework for Epistemic Predictions

Predictions of uncertainty-aware models are diverse, ranging from single point estimates (often averaged over prediction samples) to predictive distributions, to set-valued or credal-set representations. We propose a novel unified evaluation framework for uncertainty-aware classifiers, applicable to a wide range of model classes, which allows users to tailor the trade-off between accuracy and precision of predictions via a suitably designed performance metric. This makes possible the selection of the most suitable model for a particular real-world application as a function of the desired trade-off. Our experiments, concerning Bayesian, ensemble, evidential, deterministic, credal and belief function classifiers on the CIFAR-10, MNIST and CIFAR-100 datasets, show that the metric behaves as desired.

==> figures_rebuttal/citation-220354618.txt <==
Abellán, Joaquín & Moral, Serafín. (2005). Corrigendum: "a Non-specificity Measure for Convex Sets of Probability Distributions".. International Journal of Uncertainty, Fuzziness and Knowledge-Based Systems. 13. 467. 10.1142/S021848850500359X. 

==> figures_rebuttal/citation-309395945.txt <==
Song, Yafei & Wang, Xiaodan & Wu, Wenhua & Quan, Wen & Huang, Wenlong. (2016). Evidence combination based on credibility and non-specificity. 
